Elastic weight consolidation for better bias inoculation

The biases present in training datasets have been shown to affect models for sentence pair classification tasks such as natural language inference (NLI) and fact verification. While fine-tuning models on additional data has been used to mitigate them, a common issue is that of catastrophic forgetting of the original training dataset. In this paper, we show that elastic weight consolidation (EWC) allows fine-tuning of models to mitigate biases while being less susceptible to catastrophic forgetting. In our evaluation on fact verification and NLI stress tests, we show that fine-tuning with EWC dominates standard fine-tuning, yielding models with lower levels of forgetting on the original (biased) dataset for equivalent gains in accuracy on the fine-tuning (unbiased) dataset.

==> data/CSV_BERT_EWC_SimpleFT_KFold5.csv <==
ewc,FEVER LR=2E-6,Sym LR=2E-6,FEVER LR=4E-6,Sym LR=4E-6,FEVER LR=6E-6,Sym LR=6E-6
,0.8448895028,0.8318749376,0.8283563536,0.8488163021,0.8172237569,0.8530316652
10000,0.8484116022,0.834711817,0.8316160221,0.8488063131,0.8158287293,0.8530316652
100000,0.8473066298,0.8318849266,0.8348480663,0.8473878733,0.8266574586,0.8502247528
1000000,0.8496546961,0.834701828,0.8433287293,0.8459994007,0.8406629834,0.8544600939
10000000,0.8626243094,0.8149335731,0.8588674033,0.8191589252,0.8541298343,0.8205873539
100000000,0.8880524862,0.7782339427,0.8876657459,0.7739686345,0.8867127072,0.776825492
1000000000,0.8885082873,0.7499650385,0.8886325967,0.7542003796,0.8887845304,0.7485665768
10000000000,0.8881077348,0.7415143342,0.8880801105,0.7485765658,0.888218232,0.7485765658

==> data/CSV_BERT_LR_SimpleFT_KFold5.csv <==
epoch,FEVER LR=6E-7,Sym LR=6E-7,FEVER LR=2E-6,Sym LR=2E-6,FEVER LR=4E-6,Sym LR=4E-6,FEVER LR=6E-6,Sym LR=6E-6,FEVER LR=8E-6,Sym LR=8E-6
1,0.90140884,0.805034462,0.888273481,0.841774049,0.869364641,0.874248327,0.848632597,0.867196084,0.82788674,0.871401458
2,0.898770718,0.820617321,0.882099448,0.871401458,0.868038674,0.878503646,0.855345304,0.87988213,0.839627072,0.870022975
3,0.895621547,0.831894916,0.878770718,0.877095195,0.868867403,0.879912097,0.857085635,0.879902108,0.844323204,0.881320547
4,0.893522099,0.834721806,0.877044199,0.878533613,0.867983425,0.881310558,0.854709945,0.88412746,0.84230663,0.875666767
5,0.892389503,0.838957147,0.876422652,0.875716712,0.868121547,0.877095195,0.855732044,0.885535911,0.843494475,0.878503646
6,0.891270718,0.840375587,0.875400553,0.879952053,0.867762431,0.878493657,0.855082873,0.877065228,0.843729282,0.881320547
7,0.891104972,0.838957147,0.875497238,0.879942064,0.867140884,0.884137449,0.85461326,0.882728998,0.84339779,0.878493657
8,0.890497238,0.843182499,0.875151934,0.877095195,0.866906077,0.885565878,0.854461326,0.878493657,0.8425,0.878493657
9,0.890428177,0.84600939,0.874917127,0.877095195,0.866726519,0.884157427,0.854309392,0.882738987,0.841422652,0.879902108
10,0.89031768,0.84600939,0.874792818,0.877095195,0.866629834,0.884147438,0.854046961,0.879892119,0.841767956,0.879902108

==> data/CSV_ESIM_EWC_SimpleFT_KFold5.csv <==
ewc,FEVER LR=8E-5,Sym LR=8E-5,FEVER LR=2E-4,Sym LR=2E-4,FEVER LR=4E-4,Sym LR=4E-4
0,0.7725552486,0.7400559385,0.7298342541,0.7583558086,0.7098756906,0.7357706523
100000,0.7721823204,0.737219059,0.7298895028,0.7583857756,0.7102762431,0.737169114
1000000,0.773660221,0.7386374988,0.7350966851,0.7583957647,0.7170165746,0.7456497852
10000000,0.7814088398,0.737199081,0.7510359116,0.7499450604,0.7372237569,0.7541404455
100000000,0.8059530387,0.7301268605,0.7880801105,0.737199081,0.7800828729,0.747068225
1000000000,0.8282320442,0.6976425931,0.8270027624,0.7089301768,0.8242541436,0.7145839576
10000000000,0.8273342541,0.6807311957,0.8291022099,0.6891918889,0.8289640884,0.7046948357

==> data/CSV_ESIM_LR_SimpleFT_KFold5.csv <==
epoch,FEVER 2E-5,Sym 2E-5,FEVER 4E-5,Sym 4E-5,FEVER 8E-5,Sym 8E-5,FEVER 2E-4,Sym 2E-4,FEVER 4E-4,Sym 4E-4
1,0.8267403315,0.6750874039,0.8274447514,0.6835480971,0.8274309392,0.6877734492,0.8203038674,0.7174308261,0.7922928177,0.7400159824
2,0.8275,0.6835480971,0.8272928177,0.6877734492,0.8242679558,0.703286385,0.7970994475,0.7400259714,0.7478867403,0.7456697633
3,0.8272651934,0.6835381081,0.8264640884,0.7018979123,0.8181077348,0.713185496,0.7750828729,0.7414444111,0.7213259669,0.7457197083
4,0.8273895028,0.6863649985,0.8247651934,0.703296374,0.8110082873,0.7287383878,0.7612569061,0.7442812906,0.719558011,0.7541903906
5,0.8272790055,0.6948256917,0.822140884,0.7089401658,0.8041574586,0.7329737289,0.7526933702,0.747098192,0.7137430939,0.7555988413
6,0.8267541436,0.7004794726,0.8195441989,0.7089501548,0.797140884,0.7315552892,0.7477209945,0.7456797523,0.7129696133,0.7541804016
7,0.8259392265,0.703316352,0.8166574586,0.7174408151,0.7910773481,0.7358006193,0.7437292818,0.7527319948,0.7139364641,0.7485166317
8,0.8249723757,0.703306363,0.8135635359,0.7230846069,0.7844337017,0.7386275097,0.7395718232,0.7555688742,0.7129972376,0.7400159824
9,0.824281768,0.7075516931,0.8102624309,0.7230846069,0.7793370166,0.7400459495,0.7362430939,0.7569773249,0.7110359116,0.7499051044
10,0.8232734807,0.7061332534,0.8072099448,0.7273199481,0.7761464088,0.7428928179,0.7326243094,0.7626410948,0.7106491713,0.7357506743
11,0.8215607735,0.7075317151,0.804640884,0.7273199481,0.7725552486,0.7400559385,0.7298342541,0.7583558086,0.7098756906,0.7357706523
12,0.8202209945,0.7075317151,0.8012569061,0.7301468385,0.7689364641,0.7400559385,0.7279696133,0.7555389072,0.7073342541,0.72729997
13,0.8186878453,0.7089501548,0.798038674,0.7301468385,0.7658701657,0.7358006193,0.7256629834,0.7527319948,0.7069751381,0.7286984317
14,0.8170303867,0.7089501548,0.7951657459,0.7315552892,0.7627348066,0.7343921686,0.7231077348,0.7485166317,0.706339779,0.7202377385
15,0.8158563536,0.713195485,0.7925414365,0.7329637399,0.7600690608,0.7386374988,0.7208149171,0.7456597742,0.7047513812,0.7202277495
16,0.8143232044,0.7174408151,0.7894889503,0.7329637399,0.7575966851,0.7428528619,0.7195718232,0.7456597742,0.7067541436,0.7287184097
17,0.8126104972,0.7174408151,0.7864779006,0.7343821796,0.7549585635,0.7456897413,0.7200414365,0.7428628509,0.7073480663,0.7174008591
18,0.8110635359,0.7216661672,0.7836464088,0.7400359604,0.752941989,0.747098192,0.7197237569,0.7442812906,0.7072651934,0.7187993207
19,0.8094751381,0.7244830686,0.7817955801,0.7386275097,0.7505662983,0.7513435221,0.7183425414,0.7442812906,0.7070856354,0.7216661672
20,0.807941989,0.7244830686,0.7798895028,0.7386374988,0.7487016575,0.7555788633,0.7183839779,0.7386175207,0.705718232,0.7216761562

==> data/CSV_Finetune_Ablation.csv <==
num_train,avg model=bert_base ewc=no,stdev model=bert_base ewc=no,avg model=bert_base ewc=10000000,stdev model=bert_base ewc=10000000,avg model=bert_base ewc=no,stdev model=esim ewc=no,avg model=esim ewc= 1000000,stdev model=esim ewc=1000000,avg model=esim_elmo ewc=no,stdev model=esim_elmo ewc=no,avg model=esim_elmo ewc=100000000,stdev model=esim_elmo ewc=100000000,avg model=roberta_base ewc=no,stdev model=roberta_base ewc=no,avg model=roberta_base ewc=10000000,stdev model=roberta_base ewc=10000000
25,0.7654494382,0.01240415852,0.7623595506,0.01217948505,0.7081460674,0.01577791761,0.6963483146,0.01398865123,0.6485955056,0.003635443569,0.6603932584,0.006390063576,0.7985955056,0.01862213376,0.7966292135,0.02060350654
50,0.7730337079,0.009080466222,0.7719101124,0.01352988155,0.7092696629,0.01570272456,0.6980337079,0.01336116404,0.6514044944,0.007324946523,0.6651685393,0.006249605467,0.8134831461,0.02004543665,0.8092696629,0.0197978915
75,0.7578651685,0.02443981656,0.7578651685,0.01609356911,0.695505618,0.01155618114,0.6907303371,0.008960189836,0.645505618,0.00502487186,0.6494382022,0.002350168614,0.8036516854,0.01138420457,0.8030898876,0.01416382274
100,0.7575842697,0.01420554248,0.7542134831,0.01400978746,0.7042134831,0.01316034469,0.6997191011,0.0164211763,0.652247191,0.006779504711,0.6550561798,0.00584175122,0.804494382,0.01284939664,0.8014044944,0.01514641541
125,0.7581460674,0.01872249487,0.7595505618,0.01627032636,0.7123595506,0.01197532233,0.7016853933,0.01312281868,0.6536516854,0.008860567582,0.6609550562,0.007731100531,0.8126404494,0.0136749005,0.8050561798,0.0151724402
200,0.7758426966,0.01808474,0.7665730337,0.01426789337,0.7095505618,0.01189267592,0.7033707865,0.01391796533,0.6570224719,0.004260042384,0.6601123596,0.006359118777,0.8300561798,0.01757021911,0.8193820225,0.0189111922
300,0.8286516854,0.0179313839,0.8095505618,0.01234837339,0.718258427,0.009659409474,0.7224719101,0.01234837339,0.6699438202,0.006880589165,0.6668539326,0.002307819765,0.872752809,0.007133946685,0.8584269663,0.01450782192
400,0.8511235955,0.01393920874,0.8292134831,0.01160727725,0.7351123596,0.0125857117,0.7266853933,0.01121838514,0.6744382022,0.006073524806,0.6775280899,0.00584175122,0.8901685393,0.008960189836,0.8758426966,0.01099639277
500,0.8615168539,0.01230837208,0.8446629213,0.008344635268,0.7373595506,0.01287240364,0.7297752809,0.009608219874,0.677247191,0.007907690034,0.6851123596,0.004804109937,0.9002808989,0.009263276656,0.8859550562,0.01221990828
600,0.8637640449,0.009263276656,0.8421348315,0.003525252921,0.7415730337,0.01248341913,0.7286516854,0.009177701827,0.6814606742,0.007257309372,0.6870786517,0.006073524806,0.9011235955,0.01202463752,0.8865168539,0.01352258978
700,0.8707865169,0.00620207926,0.8525280899,0.003293831292,0.7421348315,0.01281865641,0.7328651685,0.01155618114,0.6867977528,0.006662101812,0.6912921348,0.007391964813,0.9101123596,0.00620207926,0.8966292135,0.01349338329

==> data/CSV_Finetune_FEVER.csv <==
max_instances,avg test fever noewc,avg test sym no ewc,avg test fever ewc,avg test sym ewc
25,0.8812729668,0.7985955056,0.8839492477,0.7966292135
50,0.8599736532,0.8134831461,0.8778062816,0.8092696629
75,0.8633987381,0.8036516854,0.8773625459,0.8030898876
100,0.8622200652,0.804494382,0.8781529501,0.8014044944
125,0.8592109825,0.8126404494,0.8762670734,0.8050561798
200,0.857741108,0.8300561798,0.876183873,0.8193820225
300,0.8418359565,0.872752809,0.868432365,0.8584269663
400,0.8463426472,0.8901685393,0.86687929,0.8758426966
500,0.8396727449,0.9002808989,0.8632046038,0.8859550562
600,0.8360535256,0.9011235955,0.8577549747,0.8865168539
700,0.8251126673,0.9101123596,0.8495874645,0.8966292135

==> data/CSV_L2_Finetune_Ablation.csv <==
max_instances,avg test bert_base l2,stdev test bert_base l2,avg sym bert_base l2,stdev sym bert_base l2,avg test esim l2,stdev test esim l2,avg sym esim l2,stdev sym esim l2,avg test elmo l2,stdev test elmo l2,avg sym elmo l2,stdev sym elmo l2,avg test roberta_base l2,stdev test roberta_base l2,avg sym roberta_base l2,stdev sym roberta_base l2
25,0.8677944949,0.005895689025,0.7643258427,0.007969809528,0.7910282188,0.008653251697,0.7011235955,0.01633083354,0.7978922554,0.003318977645,0.6558988764,0.007628357087,0.8813284338,0.002575446109,0.7966292135,0.02119344327
50,0.8512792068,0.008646304752,0.7738764045,0.008882802416,0.7877418013,0.009618486487,0.7064606742,0.01592104501,0.7968522499,0.003826253135,0.6629213483,0.004762872179,0.868806767,0.01061795354,0.8101123596,0.01919075961
75,0.8416834223,0.006554987381,0.7601123596,0.01880134891,0.7757886709,0.009759984002,0.6971910112,0.01475053467,0.7856063232,0.004774318998,0.6542134831,0.006466777771,0.8653955488,0.01077471177,0.8112359551,0.008462005804
100,0.8441655689,0.01074880379,0.7558988764,0.0210299292,0.7758718713,0.009651415841,0.7036516854,0.01244385193,0.7853289884,0.004173981064,0.658988764,0.005565059763,0.861374194,0.01416110971,0.8117977528,0.01236433768
125,0.8391180753,0.007686134316,0.7626404494,0.02466877538,0.7714761145,0.0115559754,0.7070224719,0.01072393774,0.7861748596,0.006090128192,0.6609550562,0.008344635268,0.8534285516,0.01554258434,0.8174157303,0.01548132562
200,0.8439714345,0.006349733309,0.7755617978,0.02026564212,0.7643763433,0.01035855734,0.7064606742,0.01418469795,0.7801566942,0.004302154881,0.6629213483,0.006512372539,0.8642307426,0.005675716394,0.8311797753,0.01689484734
300,0.8248769327,0.004436923642,0.8266853933,0.01872776214,0.7522706788,0.01009740118,0.7221910112,0.01257787257,0.7607016571,0.008206984486,0.6775280899,0.008691993509,0.8508354711,0.01051298781,0.8710674157,0.00845034211
400,0.8302294946,0.007449518424,0.8483146067,0.0113668638,0.7506344034,0.007907477684,0.7238764045,0.008691993509,0.7524648131,0.005972848023,0.6842696629,0.00251243593,0.8516813423,0.009674275474,0.8853932584,0.01034951316
500,0.8224225196,0.01107163939,0.8570224719,0.01249921093,0.7437703668,0.008748226526,0.7269662921,0.01546857854,0.7484711918,0.005182758076,0.6907303371,0.007907690034,0.8420439576,0.01465086935,0.8960674157,0.007692732549
600,0.8116619289,0.01173467548,0.8651685393,0.009263276656,0.7372113985,0.007553619782,0.729494382,0.01363879032,0.7422172918,0.009350672333,0.6997191011,0.004594221133,0.8436940997,0.01421278343,0.9025280899,0.01058508072
1000,0.7989738612,0.01409586753,0.8665730337,0.004762872179,0.7328711086,0.004960728343,0.7334269663,0.01185113658,0.7371420648,0.00623606459,0.7030898876,0.00540319777,0.8317409693,0.01441102312,0.9084269663,0.00631241715

==> data/CSV_Liu_Ablation.csv <==
max_instances,model=multinli_bert_base challenge=antonym ewc=no ewc dataset=test_challenge,model=multinli_bert_base challenge=antonym ewc=10000000 dataset=test_challenge,model=multinli_bert_base challenge=antonym ewc=100000000 dataset=test_challenge,model=multinli_bert_base challenge=antonym ewc=no ewc dataset=test_maintask,model=multinli_bert_base challenge=antonym ewc=10000000 dataset=test_maintask,model=multinli_bert_base challenge=antonym ewc=100000000 dataset=test_maintask,model=multinli_bert_base challenge=length_mismatch ewc=no ewc dataset=test_challenge,model=multinli_bert_base challenge=length_mismatch ewc=10000000 dataset=test_challenge,model=multinli_bert_base challenge=length_mismatch ewc=no ewc dataset=test_maintask,model=multinli_bert_base challenge=length_mismatch ewc=10000000 dataset=test_maintask,model=multinli_bert_base challenge=negation ewc=no ewc dataset=test_challenge,model=multinli_bert_base challenge=negation ewc=10000000 dataset=test_challenge,model=multinli_bert_base challenge=negation ewc=no ewc dataset=test_maintask,model=multinli_bert_base challenge=negation ewc=10000000 dataset=test_maintask,model=multinli_bert_base challenge=numerical_reasoning ewc=no ewc dataset=test_challenge,model=multinli_bert_base challenge=numerical_reasoning ewc=10000000 dataset=test_challenge,model=multinli_bert_base challenge=numerical_reasoning ewc=no ewc dataset=test_maintask,model=multinli_bert_base challenge=numerical_reasoning ewc=10000000 dataset=test_maintask,model=multinli_bert_base challenge=word_overlap ewc=no ewc dataset=test_challenge,model=multinli_bert_base challenge=word_overlap ewc=10000000 dataset=test_challenge,model=multinli_bert_base challenge=word_overlap ewc=no ewc dataset=test_maintask,model=multinli_bert_base challenge=word_overlap ewc=10000000 dataset=test_maintask,model=multinli_da challenge=antonym ewc=no ewc dataset=test_challenge,model=multinli_da challenge=antonym ewc=10000000 dataset=test_challenge,model=multinli_da challenge=antonym ewc=100000000 dataset=test_challenge,model=multinli_da challenge=antonym ewc=no ewc dataset=test_maintask,model=multinli_da challenge=antonym ewc=10000000 dataset=test_maintask,model=multinli_da challenge=antonym ewc=100000000 dataset=test_maintask,model=multinli_da challenge=length_mismatch ewc=no ewc dataset=test_challenge,model=multinli_da challenge=length_mismatch ewc=10000000 dataset=test_challenge,model=multinli_da challenge=length_mismatch ewc=no ewc dataset=test_maintask,model=multinli_da challenge=length_mismatch ewc=10000000 dataset=test_maintask,model=multinli_da challenge=negation ewc=no ewc dataset=test_challenge,model=multinli_da challenge=negation ewc=10000000 dataset=test_challenge,model=multinli_da challenge=negation ewc=no ewc dataset=test_maintask,model=multinli_da challenge=negation ewc=10000000 dataset=test_maintask,model=multinli_da challenge=numerical_reasoning ewc=no ewc dataset=test_challenge,model=multinli_da challenge=numerical_reasoning ewc=10000000 dataset=test_challenge,model=multinli_da challenge=numerical_reasoning ewc=no ewc dataset=test_maintask,model=multinli_da challenge=numerical_reasoning ewc=10000000 dataset=test_maintask,model=multinli_da challenge=word_overlap ewc=no ewc dataset=test_challenge,model=multinli_da challenge=word_overlap ewc=10000000 dataset=test_challenge,model=multinli_da challenge=word_overlap ewc=no ewc dataset=test_maintask,model=multinli_da challenge=word_overlap ewc=10000000 dataset=test_maintask,model=multinli_esim challenge=antonym ewc=no ewc dataset=test_challenge,model=multinli_esim challenge=antonym ewc=10000000 dataset=test_challenge,model=multinli_esim challenge=antonym ewc=100000000 dataset=test_challenge,model=multinli_esim challenge=antonym ewc=no ewc dataset=test_maintask,model=multinli_esim challenge=antonym ewc=10000000 dataset=test_maintask,model=multinli_esim challenge=antonym ewc=100000000 dataset=test_maintask,model=multinli_esim challenge=length_mismatch ewc=no ewc dataset=test_challenge,model=multinli_esim challenge=length_mismatch ewc=10000000 dataset=test_challenge,model=multinli_esim challenge=length_mismatch ewc=no ewc dataset=test_maintask,model=multinli_esim challenge=length_mismatch ewc=10000000 dataset=test_maintask,model=multinli_esim challenge=negation ewc=no ewc dataset=test_challenge,model=multinli_esim challenge=negation ewc=10000000 dataset=test_challenge,model=multinli_esim challenge=negation ewc=no ewc dataset=test_maintask,model=multinli_esim challenge=negation ewc=10000000 dataset=test_maintask,model=multinli_esim challenge=numerical_reasoning ewc=no ewc dataset=test_challenge,model=multinli_esim challenge=numerical_reasoning ewc=10000000 dataset=test_challenge,model=multinli_esim challenge=numerical_reasoning ewc=no ewc dataset=test_maintask,model=multinli_esim challenge=numerical_reasoning ewc=10000000 dataset=test_maintask,model=multinli_esim challenge=word_overlap ewc=no ewc dataset=test_challenge,model=multinli_esim challenge=word_overlap ewc=10000000 dataset=test_challenge,model=multinli_esim challenge=word_overlap ewc=no ewc dataset=test_maintask,model=multinli_esim challenge=word_overlap ewc=10000000 dataset=test_maintask,model=multinli_roberta_base challenge=antonym ewc=no ewc dataset=test_challenge,model=multinli_roberta_base challenge=antonym ewc=10000000 dataset=test_challenge,model=multinli_roberta_base challenge=antonym ewc=100000000 dataset=test_challenge,model=multinli_roberta_base challenge=antonym ewc=no ewc dataset=test_maintask,model=multinli_roberta_base challenge=antonym ewc=10000000 dataset=test_maintask,model=multinli_roberta_base challenge=antonym ewc=100000000 dataset=test_maintask,model=multinli_roberta_base challenge=length_mismatch ewc=no ewc dataset=test_challenge,model=multinli_roberta_base challenge=length_mismatch ewc=10000000 dataset=test_challenge,model=multinli_roberta_base challenge=length_mismatch ewc=no ewc dataset=test_maintask,model=multinli_roberta_base challenge=length_mismatch ewc=10000000 dataset=test_maintask,model=multinli_roberta_base challenge=negation ewc=no ewc dataset=test_challenge,model=multinli_roberta_base challenge=negation ewc=10000000 dataset=test_challenge,model=multinli_roberta_base challenge=negation ewc=no ewc dataset=test_maintask,model=multinli_roberta_base challenge=negation ewc=10000000 dataset=test_maintask,model=multinli_roberta_base challenge=numerical_reasoning ewc=no ewc dataset=test_challenge,model=multinli_roberta_base challenge=numerical_reasoning ewc=10000000 dataset=test_challenge,model=multinli_roberta_base challenge=numerical_reasoning ewc=no ewc dataset=test_maintask,model=multinli_roberta_base challenge=numerical_reasoning ewc=10000000 dataset=test_maintask,model=multinli_roberta_base challenge=word_overlap ewc=no ewc dataset=test_challenge,model=multinli_roberta_base challenge=word_overlap ewc=10000000 dataset=test_challenge,model=multinli_roberta_base challenge=word_overlap ewc=no ewc dataset=test_maintask,model=multinli_roberta_base challenge=word_overlap ewc=10000000 dataset=test_maintask
25,0.9801409353,0.9686098655,0.8975016015,0.6825267448,0.6993377483,0.7658685685,0.7757514009,0.7957208355,0.8157921549,0.8253693327,0.8092715232,0.7990830362,0.8279164544,0.8334182374,0.8491311216,0.8299104792,0.8212939379,0.8238410596,0.8234335201,0.8248599083,0.8298522669,0.83138054,0.7117232543,0.531710442,0.531710442,0.6695873663,0.6992358635,0.6992358635,0.6456444218,0.6456444218,0.7114620479,0.7126846663,0.535710647,0.511360163,0.7068772287,0.7118695874,0.2989731438,0.2643496577,0.7047376465,0.7102394294,0.6883341824,0.6708099847,0.7110545084,0.7112582781,0.6393337604,0.5451633568,0.5451633568,0.7596535914,0.7724910851,0.7724910851,0.75292919,0.7532348446,0.7768721345,0.7791136016,0.6246561386,0.5753438614,0.7711665818,0.774121243,0.2582938389,0.2335439705,0.7763627101,0.7798267957,0.6899643403,0.6411614875,0.7746306673,0.7753438614,0.9859064702,0.9622037156,0.8712363869,0.7391747326,0.8013245033,0.8431991849,0.8087620988,0.8261844116,0.8493122771,0.8602139582,0.8344370861,0.8303616913,0.856444218,0.8602139582,0.850447604,0.8601895735,0.8559347937,0.8614365767,0.8410596026,0.8497198166,0.8533876719,0.8628629648
50,1,0.996796925,0.9570787956,0.5282730515,0.5958227203,0.7312277127,0.7933774834,0.7995924605,0.8192562404,0.8237391747,0.8087620988,0.8152827305,0.8233316353,0.8311767702,0.9443127962,0.9311479726,0.8169128884,0.8193581253,0.8225165563,0.8259806419,0.8253693327,0.83138054,0.7661755285,0.5522101217,0.5522101217,0.6615384615,0.6947529292,0.6947529292,0.6561385634,0.6598064187,0.7109526235,0.7140091696,0.5408048905,0.5330616403,0.7064696893,0.7111563933,0.3054239073,0.2827804107,0.7042282221,0.7096281202,0.6879266429,0.6805909322,0.7068772287,0.7094243505,0.6707238949,0.5592568866,0.5592568866,0.7563932756,0.7715741212,0.7715741212,0.7539480387,0.755272542,0.7769740194,0.7790117168,0.6424859908,0.5899133979,0.7685175751,0.7739174733,0.2528962612,0.2339389152,0.7758532858,0.7781966378,0.7065715741,0.6552215996,0.7701477331,0.7740193581,1,0.9871877002,0.9449071108,0.4785532348,0.7327559857,0.8119205298,0.8231278655,0.8335201223,0.8608252674,0.86276108,0.8421803362,0.8416709119,0.8522669384,0.8615384615,0.9439178515,0.9270668773,0.8529801325,0.8592969944,0.8448293428,0.8493122771,0.8562404483,0.8615384615
75,1,1,0.9814221653,0.4739684157,0.5696383087,0.7076923077,0.7937850229,0.8037697402,0.8230259806,0.8264900662,0.8041772797,0.811003566,0.8240448293,0.8291390728,0.959847288,0.9354923644,0.8121242995,0.821192053,0.8194600102,0.822720326,0.8242485991,0.829037188,0.9557975657,0.7745035234,0.6527866752,0.543555782,0.6710137545,0.6905756495,0.6610290372,0.6592969944,0.7053489557,0.7114620479,0.5831889964,0.5401935813,0.7028018339,0.7075904228,0.3484728805,0.2993680885,0.6944472746,0.7067753439,0.6975038207,0.6936321956,0.7061640346,0.7093224656,0.8539397822,0.6380525304,0.600256246,0.7118695874,0.7632195619,0.7697401936,0.7470198675,0.7492613347,0.7690269995,0.7750382068,0.7038206826,0.6296484972,0.7550687723,0.7712684666,0.2655344918,0.236045287,0.7702496179,0.7794192562,0.7487519103,0.7029037188,0.7626082527,0.7712684666,1,0.9897501602,0.9551569507,0.3612837494,0.7065715741,0.7973509934,0.829037188,0.8306673459,0.8589913398,0.8607233826,0.8287315334,0.842384106,0.843912379,0.8589913398,0.981569247,0.9605055292,0.8501273561,0.8581762608,0.8357615894,0.8427916454,0.8464595008,0.8623535405
100,1,1,0.9820627803,0.4613346918,0.5431482425,0.6949566989,0.7967396842,0.8019358125,0.8208863984,0.8263881814,0.8122261844,0.8166072338,0.8214977076,0.8316861946,0.9687993681,0.9562927857,0.7983698421,0.8155883851,0.8219052471,0.8222109017,0.8248599083,0.8288334182,0.9769378603,0.8443305573,0.7706598334,0.517677025,0.6501273561,0.6748853795,0.6632705043,0.6577687213,0.7099337748,0.7091186959,0.6478858889,0.5947019868,0.6825267448,0.7039225675,0.3859926277,0.3233280674,0.6863983698,0.7014773306,0.6982170148,0.6945491594,0.7061640346,0.7047376465,0.8891736067,0.6989109545,0.6303651505,0.6945491594,0.7569026999,0.7634233316,0.7509933775,0.7550687723,0.7740193581,0.7766683647,0.7198166072,0.6830361691,0.7542536933,0.7693326541,0.3307003686,0.261716693,0.7668874172,0.7787060621,0.7553744269,0.730208864,0.7595517066,0.7708609272,1,0.9923126201,0.9660474055,0.3652572593,0.6783494651,0.7799286806,0.8254712175,0.8297503821,0.858074376,0.8623535405,0.8389200204,0.8446255731,0.8559347937,0.8629648497,0.9824907846,0.9580042127,0.848599083,0.8574630667,0.8408558329,0.8472745797,0.8500254712,0.8609271523
125,1,1,0.9878283152,0.3962302598,0.5362200713,0.680794702,0.8028527764,0.8043810494,0.8256749873,0.8276107998,0.8192562404,0.8145695364,0.825063678,0.8298522669,0.9730121116,0.9661664034,0.7966377993,0.8179317371,0.8222109017,0.8225165563,0.8271013754,0.8298522669,0.9807815503,0.864189622,0.8065342729,0.5028018339,0.6374936322,0.6647987774,0.6710137545,0.6707080998,0.7099337748,0.7087111564,0.6510443199,0.6,0.6779419256,0.7017829852,0.4042917325,0.334254871,0.6838512481,0.7014773306,0.7001528273,0.6951604687,0.709016811,0.70585838,0.9109545163,0.7187700192,0.6470211403,0.6868059093,0.7553744269,0.7637289862,0.7522159959,0.7545593479,0.7732042792,0.7770759042,0.7195109526,0.6984207845,0.7511971472,0.7647478349,0.3536071617,0.2759347025,0.7663779929,0.7770759042,0.7538461538,0.7359144167,0.7564951605,0.76861946,1,0.9955156951,0.9692504805,0.3376464595,0.6965868569,0.7763627101,0.8254712175,0.8332144677,0.8581762608,0.8630667346,0.8397350993,0.8431991849,0.848599083,0.8615384615,0.9898630858,0.9685360716,0.8461538462,0.8592969944,0.8418746816,0.84707081,0.8529801325,0.8595007641
200,1,1,0.9935938501,0.3966377993,0.5230769231,0.6512480897,0.8097809475,0.8095771778,0.8325012736,0.8310748854,0.8212939379,0.8230259806,0.8310748854,0.8355578197,0.9814375987,0.9759083728,0.7943963321,0.8153846154,0.8239429445,0.8232297504,0.8295466123,0.8335201223,0.996796925,0.9609224856,0.8545803972,0.3932755986,0.5941925624,0.6656138563,0.6774325013,0.6688741722,0.7053489557,0.7104431992,0.6552215996,0.5993886908,0.6894549159,0.707488538,0.4447077409,0.3462348605,0.6741721854,0.6990320937,0.7029037188,0.6997452878,0.7111563933,0.7094243505,0.9910313901,0.8744394619,0.7713004484,0.5636271014,0.7303107489,0.7545593479,0.7494651044,0.7503820683,0.7699439633,0.7737137035,0.7251146205,0.7254202751,0.7550687723,0.7620988283,0.5235650342,0.3147709321,0.7498726439,0.7754457463,0.7574121243,0.7531329598,0.7582272033,0.7647478349,1,0.9916720051,0.9839846252,0.3463066735,0.7073866531,0.74121243,0.832908813,0.8364747835,0.8591951095,0.8622516556,0.8433010698,0.8476821192,0.8524707081,0.8622516556,0.9884149552,0.9842022117,0.8491085074,0.8555272542,0.8453387672,0.8478858889,0.8569536424,0.8616403464
300,1,0.999359385,0.9929532351,0.3995924605,0.5445746307,0.6603158431,0.8092715232,0.8113092206,0.8307692308,0.832908813,0.8241467142,0.8231278655,0.8318899643,0.832908813,0.9839389152,0.9731437599,0.7986754967,0.8152827305,0.8263881814,0.8269994906,0.8306673459,0.8348446256,0.999359385,0.9865470852,0.9180012812,0.365461029,0.5437595517,0.6508405502,0.6777381559,0.6749872644,0.7076923077,0.7117677025,0.6759042282,0.6515537443,0.6850738665,0.6912888436,0.5007898894,0.4074512902,0.6693835965,0.6959755476,0.7059602649,0.700356597,0.712175242,0.7114620479,0.996796925,0.9666880205,0.8891736067,0.5059602649,0.6691798268,0.7318390219,0.7516046867,0.7546612328,0.7689251146,0.7750382068,0.7508914926,0.7266428935,0.7664798777,0.7579215487,0.6811479726,0.4777514481,0.7511971472,0.7726948548,0.7667855323,0.7588385125,0.7707590423,0.7608762099,1,0.9935938501,0.9807815503,0.3643402955,0.698828324,0.7397860418,0.8367804381,0.8385124809,0.8615384615,0.8634742741,0.8408558329,0.8492103923,0.8551197147,0.8641874682,0.9931542917,0.9851237493,0.839225675,0.8574630667,0.8505348956,0.8529801325,0.860417728,0.864289353
400,1,0.99743754,0.9942344651,0.4119205298,0.6014263882,0.6533876719,0.8100866021,0.8115129903,0.8323993887,0.8362710138,0.8240448293,0.8238410596,0.8334182374,0.8351502802,0.9776197999,0.9776197999,0.7995924605,0.8157921549,0.8268976057,0.8275089149,0.8314824249,0.8355578197,0.999359385,0.9839846252,0.9122357463,0.3516046867,0.563932756,0.6536933265,0.6801833928,0.6779419256,0.7028018339,0.7071828833,0.6728476821,0.6591951095,0.6755985736,0.6801833928,0.612164297,0.3898104265,0.6487009679,0.7000509424,0.6997452878,0.7005603668,0.7040244524,0.7062659195,0.99743754,0.9859064702,0.9199231262,0.487824758,0.6446255731,0.7263372389,0.7509933775,0.7507896077,0.7672949567,0.7696383087,0.7532348446,0.7315333673,0.7661742231,0.7595517066,0.7502632965,0.5778041074,0.7538461538,0.7722873153,0.7643402955,0.7568008151,0.7668874172,0.7605705553,1,0.9916720051,0.9871877002,0.3725929699,0.7105450841,0.7211411105,0.8382068263,0.838410596,0.8599083036,0.8631686195,0.8512480897,0.8533876719,0.8591951095,0.8632705043,0.9928909953,0.9863085835,0.8471726949,0.8555272542,0.8547121752,0.857259297,0.8608252674,0.8647987774
500,1,0.998078155,0.9942344651,0.3903209373,0.602343352,0.6566479878,0.8147733062,0.8157921549,0.8340295466,0.8364747835,0.8256749873,0.8229240958,0.8347427407,0.836882323,0.9918378094,0.9790679305,0.7886907794,0.8152827305,0.8297503821,0.8312786551,0.8340295466,0.8363728986,0.999359385,0.9903907751,0.932735426,0.3462047886,0.5280692817,0.6466632705,0.6836474783,0.6813041263,0.7079979623,0.7124808966,0.6812022415,0.6667345899,0.69016811,0.6890473765,0.7727751448,0.4485255398,0.6145695364,0.6931227713,0.70585838,0.7047376465,0.7076923077,0.7134997453,0.999359385,0.9929532351,0.9647661755,0.4624554254,0.6198675497,0.7012735609,0.753744269,0.7546612328,0.7696383087,0.7732042792,0.7636271014,0.7509933775,0.7711665818,0.7677024962,0.7988414955,0.6628488678,0.7572083546,0.7699439633,0.7719816607,0.767091187,0.7730005094,0.7711665818,1,0.99743754,0.9897501602,0.3833927662,0.6643912379,0.6855832909,0.8399388691,0.8403464086,0.8636780438,0.8665308202,0.854100866,0.8547121752,0.861946001,0.8645950076,0.9946024223,0.9851237493,0.8396332145,0.8552215996,0.8565461029,0.8590932247,0.8654100866,0.8660213958
600,1,0.998078155,0.9948750801,0.4118186449,0.6006113092,0.6497198166,0.81569027,0.8143657667,0.8327050433,0.8340295466,0.8280183393,0.825878757,0.8382068263,0.8369842078,0.9898630858,0.988283307,0.7946001019,0.8146714213,0.8308711156,0.8316861946,0.8354559348,0.8364747835,0.999359385,0.9884689302,0.9224855862,0.3426388181,0.5484462557,0.6555272542,0.6787570046,0.6763117677,0.7061640346,0.7114620479,0.6801833928,0.6695873663,0.6872134488,0.6847682119,0.7887045814,0.4814375987,0.609373408,0.6932246561,0.7100356597,0.70585838,0.7120733571,0.7119714722,0.999359385,0.9948750801,0.9641255605,0.4614365767,0.622720326,0.70585838,0.7571064697,0.7510952624,0.7740193581,0.7723892002,0.7636271014,0.7521141111,0.7730005094,0.7698420785,0.8089784097,0.7049763033,0.7602649007,0.7708609272,0.7718797759,0.7668874172,0.7726948548,0.770962812,1,0.996796925,0.9839846252,0.3776872134,0.664289353,0.711360163,0.8420784513,0.8427916454,0.8660213958,0.8656138563,0.8557310239,0.8570555273,0.8623535405,0.865104432,0.9953923117,0.990521327,0.8450331126,0.8536933265,0.8578706062,0.861946001,0.8653082017,0.8655119715
1000,1,0.998078155,0.9961563101,0.4512480897,0.5922567499,0.6411614875,0.8280183393,0.8245542537,0.8425878757,0.8408558329,0.8387162506,0.8320937341,0.8465613856,0.8435048395,0.9952606635,0.9899947341,0.786653082,0.8155883851,0.8397350993,0.8396332145,0.8446255731,0.8442180336,1,0.9923126201,0.9295323511,0.3370351503,0.5375445746,0.6622516556,0.6911869587,0.6791645441,0.7118695874,0.7095262354,0.6902699949,0.669791136,0.691798268,0.6938359654,0.8226698262,0.6619273302,0.6114111055,0.6905756495,0.7128884361,0.7020886398,0.7149261335,0.7126846663,0.999359385,0.996796925,0.9846252402,0.4390219052,0.6,0.6863983698,0.7598573612,0.7540499236,0.7773815588,0.7750382068,0.7707590423,0.7606724401,0.7765664799,0.7728986246,0.8521590311,0.8116113744,0.7571064697,0.7695364238,0.7739174733,0.7684156903,0.7760570555,0.7742231279,1,0.99871877,0.9929532351,0.4575649516,0.6114111055,0.6647987774,0.8477840041,0.8460519613,0.8703005604,0.8687722873,0.864289353,0.8617422313,0.8731533367,0.867447784,0.9963138494,0.99104792,0.8295466123,0.850229241,0.8654100866,0.8638818136,0.8723382578,0.8700967906
